Underactuated Two Stage CubeSat Control Law

This paper details the implementation of a two stage underactuated control law for a CubeSat to reduce all angular rates to zero. This CubeSat has a diagonal inertia matrix where the principal axes of inertia are not equal. This is needed for momentum transfer between axes as shown by previous work in this area. The momentum transfer will provide control to the uncontrolled axis to reduce all angular rates of a CubeSat to zero. The underactuated control utilizes actuators on only two axes but still reduces all three angular rates to zero. The first stage utilizes one axis to control the uncontrolled axis to zero and then the second stage reduces the other two axes to zero. This control law is similar to other piece wise control laws but the difference lies in only using one axis to control the third axis. The control mechanism is an integrated two axis propulsion system. The control law is derived to show its viability and a fully non-linear six degree of freedom simulation tool is utilized to verify the derivation. The simulation tool is developed by the Facility of Aerospace Systems and Technology. Simulation results are shown for a 1U, 2U, and 6U CubeSat with three and two axis control. The two stage underactuated control law is compared to a proportional controller as well as a feedback linearization control law for comparison.

==> Figures/CubeSAT_Results/doc_data.txt <==
InfoBegin
InfoKey: Creator
InfoValue: matplotlib 3.1.2, http://matplotlib.org
InfoBegin
InfoKey: CreationDate
InfoValue: D:20230213115356-05&apos;00&apos;
InfoBegin
InfoKey: Producer
InfoValue: matplotlib pdf backend 3.1.2
NumberOfPages: 8
PageMediaBegin
PageMediaNumber: 1
PageMediaRotation: 0
PageMediaRect: 0 0 460.8 345.6
PageMediaDimensions: 460.8 345.6
PageMediaBegin
PageMediaNumber: 2
PageMediaRotation: 0
PageMediaRect: 0 0 460.8 345.6
PageMediaDimensions: 460.8 345.6
PageMediaBegin
PageMediaNumber: 3
PageMediaRotation: 0
PageMediaRect: 0 0 460.8 345.6
PageMediaDimensions: 460.8 345.6
PageMediaBegin
PageMediaNumber: 4
PageMediaRotation: 0
PageMediaRect: 0 0 460.8 345.6
PageMediaDimensions: 460.8 345.6
PageMediaBegin
PageMediaNumber: 5
PageMediaRotation: 0
PageMediaRect: 0 0 460.8 345.6
PageMediaDimensions: 460.8 345.6
PageMediaBegin
PageMediaNumber: 6
PageMediaRotation: 0
PageMediaRect: 0 0 460.8 345.6
PageMediaDimensions: 460.8 345.6
PageMediaBegin
PageMediaNumber: 7
PageMediaRotation: 0
PageMediaRect: 0 0 460.8 345.6
PageMediaDimensions: 460.8 345.6
PageMediaBegin
PageMediaNumber: 8
PageMediaRotation: 0
PageMediaRect: 0 0 460.8 345.6
PageMediaDimensions: 460.8 345.6

